Defending a Static Target Point with a Slow Defender

This paper studies a target-defense game played between a slow defender and a fast attacker. The attacker wins the game if it reaches the target while avoiding the defender's capture disk. The defender wins the game by preventing the attacker from reaching the target, which includes reaching the target and containing it in the capture disk. Depending on the initial condition, the attacker must circumnavigate the defender's capture disk, resulting in a constrained trajectory. This condition produces three phases of the game, which we analyze to solve for the game of kind. We provide the barrier surface that divides the state space into attacker-win and defender win regions, and present the corresponding strategies that guarantee win for each region. Numerical experiments demonstrate the theoretical results as well as the efficacy of the proposed strategies.

==> reviewer_comments/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

This paper deals with a target-defense game played between
a slow defender and a fast attacker. The paper is in
general well written but there are many issues raised by
the reviewers who should be addressed by the authors,
regarding the analysis of the literature, the novelty of
the contribution, the lack of comparison with other
methods, and some technical and mathematical aspects that
must be fixed. In particular, Reviewer 9 raises many
specific and technical issues about the paper. If the paper
is accepted for the conference, I suggest the authors to
address all the useful comments provided by the reviewers
(in particular Reviewer 9) when revising their paper.


==> reviewer_comments/Review3751.txt <==
Reviewer 1 of ACC 2024 submission 522

Comments to the author
======================

This work considers a one-vs-one target defense problem
where an attacker is tasked to breach a single-point target
while avoiding the defender's capture disk.
The defender in this problem is slower than the attacker
and is tasked to guard the target from the attacker.  
The paper is well-written and the theory is well-organized
and presented in a great format.
My comments are as follows:
1) In the introduction section, the main contributions of
the work is presented as comparisons with the prior works.
The >>>>>>>>>>> novelties

of the work need to be presented with a bit
more discussion.
2) The >>>>>>>>>>applications 

of this exact work are not discussed
and require more justification. 
3) Is the 

>>>>>>>>>assumption of considering the target at the
origin 

a necessary assumption or you can mention a remark
that all other targets can be considered with shifting the
coordinate system?
4) In the simulation section, please elaborate more on why
the 

>>>>>>>>>>>initial location of the attacker is X_A=[4.30, 1.56].

5) In the conclusion section, lacks discussion on the

>>>>>>>>>>extensions of this work.

The literature is well-written and the technical part is
well-organized. Several simulations have been done to
support the theory.
I recommend this paper to be considered as a regular
paper in ACC 2024.


==> reviewer_comments/Review3757.txt <==
Reviewer 4 of ACC 2024 submission 522

Comments to the author
======================

Summary:
========
The authors propose a target-defense game played between a
slow defender and a fast attacker where the attacker wins
the game if it reaches the target while avoiding the
defender's capture disk. On the other hand, the defender
wins the game by preventing the attacker from reaching the
target. They explored three initial conditions which
resulted in having three phases of the proposed game. They
presented the corresponding strategies that guarantee win
for each phase. Finally, they provided numerical
experiments to demonstrate the theoretical results in their
work.

Comments:
=========
1. One major concern is the 
>>>>>>>>>>>>>>>novelty of the game. 

In
particular, the differences between this work and prior
works [22] and [23] are not clearly explained. Elaborating
this in introduction section would be useful to better
position your work.

2. The >>>>>>>>>>>organization of Section IV is not optimal. 

It is
mixing different phases in results so the reader cannot
know which result correspond to which Phase.

3. Adding the intuition of each result or at least a

>>>>>>>>>>>summary of the theoretical results of different phases at
the end of Section IV would enhance readability.

4. In Section VI, 

>>>>>>>>>>>>>>no simulation results are provided to
illustrate results of Phase III. 

Also, I do not see clear
>
>>>>>>>>>>comparative analysis (mentioned in Abstract) in this
section.

5. There is a minimal discussion about the 

>>>>>>>>>>existence of Nash Equilibrium (NE) in such game at the end of Section

IV-A. Establishing NE or showing that it is guaranteed from
literature would be useful.


==> reviewer_comments/Review3759.txt <==
Reviewer 5 of ACC 2024 submission 522

Comments to the author
======================

In this work the authors study the target-defense game in a
two-dimensional space. Particularly, they analyze the
winning regions for both the attacker and the defender
given that the defender's tangential speed is smaller than
the attacker one. The authors divide the game into
different stages and characterize the regions where players
can secure a win with their respective strategies. Overall,
the paper is well-written, and their results seems to be
mathematically correct and relevant to the target-defense
game literature. 

Some minor concerns with the presented work are, 
-  The authors present a discussion the smoothness of the
heading angle for the players' trajectories. However, there
is no mention of the 

>>>>>>>>>>>>limitations on the angular speeds
achievable by the players. 

This could be relevant in
applications where the agents cannot turn arbitrarily fast.

- Through the discussion is not clear the intuition behind
the 

>>>>>>>>>>>>>choice of the performance index V presented in Equation
(25). 

Also, is not clear if this V is the same used to
parametrize the phase-II trajectories. 
- Consider 

>>>>>>>>>>>extending the captions 


for some of your figures
in the simulation section to make them self-contained. 


==> reviewer_comments/Review9801.txt <==
Reviewer 9 of ACC 2024 submission 522

Comments to the author
======================

This paper studies a target-defense game between a defender
(D) and a faster attacker (A) in the plane. D aims to
defend a point target (by possibly blocking A) whereas A
aims to reach it. The paper provides a characterization of
the
state space into attacker win and defender win regions and
establish corresponding security strategies for the player.

Perimeter defense games with faster attackers have been
relatively less studied and thus, the problem studied in
this paper provides valuable insights. The paper, although
is well-written, contains technical errors and lacks
details at some places making the paper difficult to
understand. The detailed comments are as follows:

>>>>>>>>>1) Theorem 1: There is a factor of r missing from the
numerator.

2) Proof of Theorem 1: The attacker may not seek to go
around the capture circle in all cases. For instance,
consider Fig 6. In that case, the attacker moves directly
towards the target. If this is not the case, then it must
be formally proven that, irrespective of the configuration,
the target seeks to go around. If not, then this case must
be addressed in the proof. Either way, the proof seems
incomplete.

##### I am confused about this comment



3) Proof of Theorem 1: I believe that stating that solving
equation 16 and 17 results in a quadratic which yields two
solutions. Then, it is imperative to state that one out of
the two solutions of the resultant quadratic is discard and
the reason behind it. This, in my opinion, will enhance the
understanding of the reader.

4) Proof of Theorem 2 (eq 20): Shouldn't sin(DTA) be
divided
by r? If not, it is not clear how this eq. is obtained.

5) Proof of Theorem 2: "From Remark 4...". Remark 4 comes 2
pages after this proof. Further, it is not clear how this
remark yields the claimed statement.

>>>> mistake: should be remark 3?

6) Equation 22, there is a factor of 1/r missing from the
second term.

7) In Sec. 2, the speed ratio is defined as \nu\in (0,1].
If
\nu=1, the results in Lemma 1 and Theorem 1 are not
defined.

8) In the same sec., is it possible that \rho_D=r and
\rho_A=0 happen at the same time instant? If so, please
mention what happens in that case. If not, please provide
an explanation. Either way, I believe, this case must be
discussed.

9) Paragraph after Lemma 2 (we know that the defender
has...): This statement seems too strong. I think that a
formal proof should help support this claim.

10) Paragraph above Sec IVB. "Although the attacker needs
access...". Doesn't the attacker also need access to the
speed of the defender? From eq 14, it seems like it needs
to the speed as well.

11) Page 1 2nd column: It is not clear how this paper is
different from [23]. I took a brief look at [23] and it
seems like [23] considered the same problem (as stated by
the authors) with 2 defenders and a circular target.
Doesn't this make [23] a generalization of this work when
the radius of the target tends to zero? I suggest stating
the difference from [23] very clearly. Note that the
authors state that in this work, the defender does not move
away from the target. However, shouldn't this also be the
case in [23] when there is only one defender?

12) In many places (see for e.g. 1st para. on pg 4 or
description of Fig 4), it is mentioned that "the defender
\emph{reaches} the target". It is not clear why the
defender needs to reach the target when the condition is
that the defender needs to be r distance away from the
target. 

13) Last paragraph in Simulation Section. In the comparison
with other works, it is stated that the defender wins by
following the proposed strategy of the paper. Does that
mean that the defender's strategy is better than the other
works or does it imply that the attacker's strategy is
weaker? Also, from Fig 14, I am not able to distinguish
capture from line of sight as in all three cases, the
attacker is on the circle. I would recommend making
suitable changes in the figure to help the reader clearly
identify and distinguish capture from attacker's winning
condition.

Minor comments
- I suggest mentioning that x_D, y_D etc. are the locations
of D and A and then define the vector of the locations as
the state of the game. 
-Please mention that the capture is instantaneous.
- The region outside the cartesian oval and the red region
in the images is sometimes referred to as white and
sometimes as uncolored. 
- Paragraph above Sec. IV "force the attacker to take"
("to" is missing).
- The notation v_{a,r} and v_{D,r} hasn't been defined. In
all fairness it is shown in Fig 6 but it should be formally
defined.
- Figure 6 has not been referred in the paper. 

==> reviewer_comments/Review9815.txt <==
Reviewer 10 of ACC 2024 submission 522

Comments to the author
======================

This paper considers a target defense game between a slow
defender and a fast attacker. The defender wins the game if
it reaches the target and contains it in the capture disk,
preventing the attacker from reaching it. On the other
hand, the attacker wins the game if it reaches the target
while avoiding the defender's capture disk. In order to
analyze the game, first, the dominance regions of the
attacker and defender are derived. Then, the problem is
decomposed into three phases, and the winning strategies of
the attacker and defender are derived for each phase. At
the end of the paper, numerical experiments are provided to
demonstrate the theoretical results.

The paper is nicely written, and an adequate number of
illustrations and figures are provided. However, the game
theoretical background lacks essential details. The
literature review is problematic, and only a single
simulation is provided. Due to these reasons, I consider
this paper as a borderline paper. More detailed comments
follow:

Even though different related works are appropriately
explained, all cited works are done by only a small group
of researchers. The references should cover different works
from different researchers.

The primary motivation of the considered setting is a game;
however, there are no game theoretical details throughout
the paper. For example, why is it more proper to
investigate a Nash equilibrium rather than Stackelberg
equilibrium? What are the best responses of the players?
The analysis ends when the attacker or the defender reaches
the target, but these cases should be appropriately related
to the game's equilibrium. 

Regarding the numerical simulations part, under which
conditions do the proposed defender and attacker strategies
perform better than the existing ones? These should be
illustrated by providing multiple examples, and the
advantages and disadvantages of the proposed strategies
should be emphasized clearly. 

==> reviewer_comments/iThenticateScanResult.txt <==
ACC 2024 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 522 received a cumulative similarity score 19%.

For more information about the scan, log in at
https://css.paperplaza.net with your PIN 150730 and password, enter
your ACC 2024 author workspace, and select the option 'Inspect the
reviews and decision letter' under 'Choose an option...' for submission
522.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
